Defending Against Physically Realizable Attacks on Image Classification

We study the problem of defending deep neural network approaches for image classification from physically realizable attacks. First, we demonstrate that the two most scalable and effective methods for learning robust models, adversarial training with PGD attacks and randomized smoothing, exhibit very limited effectiveness against three of the highest profile physical attacks. Next, we propose a new abstract adversarial model, rectangular occlusion attacks, in which an adversary places a small adversarially crafted rectangle in an image, and develop two approaches for efficiently computing the resulting adversarial examples. Finally, we demonstrate that adversarial training using our new attack yields image classification models that exhibit high robustness against the physically realizable attacks we study, offering the first effective generic defense against such attacks.

==> responses.txt <==
Review #4:

We appreciate the reviewer's comments.

Before proceeding with a detailed response, we wish to make a meta-point that we hope will facilitate subsequent discussion.

Specifically, we view AT (adversarial training) as a function AT(X(f)), where X(f) is an attack model (or, more generically, some adversarial loss function that takes the DNN model f as input, such as convex-relaxation and duality-based approaches for certified robust training).  X(f) depends on f, in general, because in adversarial example (or "test-time", "decision-time", "inference-time", etc.) attacks, the attack optimizes in response to the given model f.

This perspective reduces defense, or robustness, to the issue of identifying the right X(f).  There is recent evidence that this general conceptual approach makes sense [1] (we'll say more about this below), in contrast to the conventional perspective that AT(X(f)) overfits to X(f).

Thus, we suggest the following framing for our paper: what should we use as X(f) (i.e., attack model) such that AT(X(f)) yields models that are robust to a broad classes of physically realizable attacks (rather than just X(f))?

We demonstrate that

a) X(f) should not be l-p norm constrained attacks (for p = infinity or 2, through evaluation with X(f) = PGD and randomized smoothing defense), and

b) Our proposed abstract ROA model appears to be an effective X(f) if we care about physical attacks involving masking/occlusions (Section 5, which evaluates on attacks that are very different from ROA).

Given this preamble, we are now ready to address the specific comments made by the reviewer.

1) Comment: "the two physical attacks evaluated in this paper have similar attacking patterns, i.e., mask-based pixel attacks. So it is not surprising that DOA is more robust in these cases since DOA is trained on this attacking pattern."

Response: 

In fact, our threat model is physical attacks that are mask-based---we call these "adversarial occlusion attacks" (see Section 4).  We grant that this does not capture all conceivable physical attacks.  Our argument is that it captures a very important class of them: physical attacks in which a physical object, such as a stop sign, is physically modified in a manner that is unsuspicious to human observers.

We would dispute, however, the assertion that "DOA is trained on this attacking pattern".  DOA is trained on a very specific pattern---a single rectangle.  Our evaluation in Section 5, however, uses a host of very different patterns, such as eyeglass frames in the face recognition attack, and collections of disjoint rectangles in the stop sign attack (the disjoint part is important, since a union of rectangular occlusions is quite different from a single rectangular occlusion).

2) Comment: "Actually it has been shown that the framework of adversarial training (AT) will overfit to the attacking patterns used in training. For example, PGD-AT models are less robust to simple non-pixel transformation, like rotation, than the standard models. So what DOA does is just substituting the PGD module in AT to overfit the new attacking patterns, which is of limited contribution and novelty."

Response:

This is indeed conventional thinking in AML, but our higher-level purpose behind this work is very much to contest it.  In particular, we argue that the illustrations such as failure of AT(PGD) on, say, rotation attacks and (as we demonstrate) physical attacks is not a failure of AT(X(f)) in general, but a failure *specifically* of AT(PGD) (i.e., PGD being the wrong attack model to use).

[1] provides additional evidence for this argument in the context of malware detection.  Specifically, the relevant observation in [1] is that for some attack models X(f), AT(X(f)) fails to generalize to other attacks, whereas for the "correct" X(f) (in that case, it actually happens to be a variation of l-p attacks, but not exactly PGD), AT(X(f)) indeed exhibits generalized robustness.

This is why substituting PGD with something else (i.e., ROA) is actually the crucial point, and not merely rehashing common issues.  The central purpose of Section 5 is then to show that AT(ROA) indeed generalizes to physical masking (occlusion) attacks that use entirely different patterns (eyeglass frames, unions of rectangles which yield complex graffiti-looking shapes).

3) Comment: "AT is not really scalable compared to other simpler defense strategies like input transformation"

Response:

We suspect that the reviewer means that AT(PGD) is not scalable.  However, scalability of AT(X(f)) in general depends on the nature of X(f).  For example, standard data augmentation can be viewed as constant X (i.e., independent of model f), and scalability there is not an issue.  What we demonstrate is that DOA is scalable, essentially because the ROA attack model has far fewer degrees of freedom than typical lp-bounded attacks (such as PGD).

4) Comment: "Another advantage of these off-the-shelf defenses like input transformation is that they do not depend on the specific details of attacks, so they are more reliable when you are unknown about the potential attacking patterns in practice."

Response:

We would argue that what ultimately matters is the generalizability of a defense with respect to the target (and broad) threat model.  Our central argument is that AT(ROA) (what we call DOA) in fact generalizes to physical masking/occlusion attacks using very different patterns (eyeglass frames, graffiti-like patterns on stop signs).  This, in turn, demonstrates that DOA does not in fact rely on specific knowledge about attack patterns, but yields generalized robustness.  Our threat model is, however, restricted to masking attacks; consequently, we would not expect DOA to be effective against, say, l_p-bounded attacks that can directly modify all of the pixels in the image.

5) Comment: "In comparison, there is an implicit assumption in AT methods that the attacking patterns in training and test are similar."

Response:

Our central argument is in fact that AT(ROA) yields general robustness to physical attack patterns that are quite different from ROA (eyeglass frames, graffiti-like patterns on stop signs).  This is the primary purpose of Section 5 of the paper (see also additional data in Appendix I).  In other words, AT(ROA) is robust to attacks that use very different patterns from those used in training.  A conceptually similar argument in the PDF malware detection domain was made by [1], who also exhibit an attack X(f) such that AT(X(f)) is robust to attacks that are completely different from X(f).

Our larger point is to contest the conventional thinking in AML that AT(X(f)) requires attacks at test time to be similar to X(f).  We provide additional evidence that what ultimately matters is what model X(f) is used by adversarial training.


[1] Tong, et al. Improving robustness of ML classifiers against realizable evasion attacks using conserved features.  USENIX Security, 2019.


Review #2:

We appreciate the thoughtful comments and suggestions by the reviewer.

1) Comment: "The assertion that rectangular occlusions might be a fruitful model for realizable attacks is only lightly tested, since the attacks considered in this paper all fall into the rectangular occlusions threat model. [...] A more convincing demonstration would be to test robustness to physically realizable attacks that fall outside the rectangular model (perhaps even skewed or rotated rectangles, although a less synthetic example would be even better)."

Response:

We appreciate this point; indeed, we tried to be as comprehensive on this score as we could given existing attacks.  Below, we describe why the experiments in the submitted draft already fulfill the criterion of "testing robustness to physically realizable attacks that fall outside the rectangular model", as well as additional experiments we conducted in response to the comment to further bolster this claim.

a) Existing experiments: we evaluated using 3 attacks.  The first involves adversarially designed eyeglass frames, which are non-rectangular (they have the particular non-generic shape that eyeglasses usually have; contrast Fig. 1a with Fig. 6).  The second involves adversarial stickers on stop signs; this one has *several* disjoint stickers, which is quite unlike our single-rectangle attack (contrast Fig. 1b with Fig. 7, noting the contiguity of the region in Fig. 7).  Only our third attack involving adversarial patches is qualitatively similar to our ROA model.

b) We ran several more experiments with a non-rectangular adversarial patches (masks using a disjoint mixture of triangles and a circle, a triangle, and a heart); these results are largely consistent with the rest, and have been added in Appendix I.

2) Comment: "A more minor point is that it would be nice to test the robustness of models trained on rectangular occlusions against L-inf adversarial attacks."

Response:

We did this, and as expected, DOA does not perform well against L-inf attacks.  The new results have been added as Appendix H.

3) Comment: "The high-level claimed take-away that adversarial training does not help against physically realizable attacks seems false in light of Figure 2, which shows that L-inf adversarial training substantially improves robustness relative to the baseline. A more accurate take-away would be that on some datasets adversarial training helps but still leaves a gap, while on others it does not help at all and perhaps hurts. I would prefer more careful wording as a reader who only goes through the introduction might not see Figure 2."

Response:

We agree with the reviewer that our statement was somewhat imprecise.  We amended the language in the introduction to "we study the performance on adversarial training and randomized smoothing against these attacks, and show that both have limited effectiveness in this context (quite ineffective in some settings, and somewhat more effective, but still not highly robust, in others)", following the reviewer's suggestion (see the updated draft of the paper).

4) Comment: "avoid subjective intensifiers"

Response: we removed the "extensive" intensifier; however, we feel that the second case (which we replaced by "significant") is warranted to communicate that the comparison is in most cases not close.

5) Comment: "\citet vs. \citep"

Response: we believe we fixed all the issues.

6) Comment: Poorly written first paragraph of 2.1.

Response: we rewrote it.

7) Comment: "'since our ultimate goal is to defend against physical attacks, untargeted attacks that aim to maximize error are the most useful' This seems weak; I don't understand why an attack being physical should go in line with it being untargeted; oftentimes an attacker will have a specific targeted goal."

Response: what we mean is that untargeted attacks are stronger, and since have no prior knowledge of the possible attack target, the most practical approach for defense is to assume that the attack is untargeted.  We rewrote this sentence as follows: "An important feature of this attack is that it is untargeted: since our ultimate goal is to defend against physical attacks whatever their target, considering untargeted attacks obviates the need to have precise knowledge about the attacker's goals."

8) Comment: "'another advantage of the ROA attack is that it is, in principle, easier to compute than,  say,l∞-bounded attacks' This seems incongruous with the subsequent text, which admits that ROA if implemented naively would be slower than L-inf attacks."

Response: we agree; we rewrote this sentence.

Review 1:

1) Comment: "In section 5.1, do you really only train for 5 epochs? Is this just a fine-tuning procedure after standard training is performed, or is the entire training procedure 5 epochs? That seems especially short for getting any amount of accuracy. I think it is worth clarifying."

Response: this is just a fine-tuning procedure, after standard training is performed.

2) Comment: adding suggested related work, and clarifying our claims.

Response: we have done as the reviewer suggested; please see the updated draft.

3) Comment: "One thing I would be curious to see is if the DOA training method provides any robustness to standard Lp-ball adversarial examples or to perturbations like rotations."

Response:

We added experimental results with l_infty attacks.  As we would expect, DOA doesn't help against these attacks.


